On the theoretical framework for meniscus-guided manufacturing of large-area OPV modules

For the manufacturing of thin films of solution-processable organic semiconductors, e.g. for organic photovoltaics (OPV), meniscus guided-coating techniques are the method of choice for large-scale industrial applications. However, the process requires an in-depth understanding of the respective fluid dynamics to control the resulting film thickness. In this article, we derive an analytical expression to describe the layer thickness of coatings manufactured with a trapezoidal-shaped applicator as a function of various fluid and process parameters. The analytical calculations are compared with results from computational fluid dynamics (CFD) simulations and experimental data for an industrially relevant OPV active material system. The analytical calculations are compared with results from computational fluid dynamics (CFD) simulations and experimental data for an industrially relevant OPV active material system. The good agreement of all three approaches demonstrates the potential of the analytical and simulative methods to reduce time- and resource-consuming experiments to a minimum. Furthermore, our theoretical model can be used to enhance the homogeneity of large-area coatings by means of an acceleration profile of the applicator that can compensate the liquid loss during the coating process. The respective analytical expression is validated by simulated and experimentally obtained data for long-distance coatings. Finally, this approach is used to fabricate a large-area OPV module with new world record efficiency.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



